Intelligent tutoring systems by Bayesian nets with noisy gates

Directed graphical models such as Bayesian nets are often used to implement intelligent tutoring systems able to interact in real-time with learners in a purely automatic way. When coping with such models, keeping a bound on the number of parameters might be important for multiple reasons. First, as these models are typically based on expert knowledge, a huge number of parameters to elicit might discourage practitioners from adopting them. Moreover, the number of model parameters affects the complexity of the inferences, while a fast computation of the queries is needed for real-time feedback. We advocate logical gates with uncertainty for a compact parametrization of the conditional probability tables in the underlying Bayesian net used by tutoring systems. We discuss the semantics of the model parameters to elicit and the assumptions required to apply such approach in this domain. We also derive a dedicated inference scheme to speed up computations.

==> fortheauthors.txt <==
% You must submit the following items to ensure that your paper is published:
% \begin{itemize}
% \item A fully-compliant PDF file.
% \item Your  \LaTeX{}  source file submitted as a \textbf{single} .tex file (do not use the ``input" command to include sections of your paper --- every section must be in the single source file). The only exception is the bibliography, which you may include separately. Your source must compile on our system, which includes the standard \LaTeX{} support files.
% \item All your graphics files.
% \item The \LaTeX{}-generated files (e.g. .aux and .bib file, etc.) for your compiled source.
%\subsection{Illegal Commands}
%The following commands may not be used in your paper:
%\item \textbackslash input
% \subsection{\LaTeX{} Copyright Notice}
% The copyright notice automatically appears if you use FLAIRS.sty. If you are creating a technical report, it is not necessary to include this notice. You may disable the copyright line using the \verb+\+nocopyrightcommand. To change the entire text of the copyright slug, use:
% \textbackslash copyrighttext \{\emph{text}\}.
% Either of these must appear before \textbackslash maketitle. Please be advised, however, that \textit{if you disable or change the copyright line and transfer of copyright is required, your paper will not be published.}
% \subsection{Extracts}
% Long quotations and extracts should be indented ten points from the left and right margins. 
% \begin{quote}
% This is an example of an extract or quotation. Note the indent on both sides. Quotation marks are not necessary if you offset the text in a block like this, and properly identify and cite the quotation in the text. 
% \end{quote}
% \subsubsection{Acknowledgments.}
% The acknowledgments section, if included, appears after the main body of text and is headed ``Acknowledgments." This section includes acknowledgments of help from associates and colleagues, credits to sponsoring agencies, financial support, and permission to publish. Please acknowledge other contributors, grant support, and so forth, in this section. Do not put acknowledgments in a footnote on the first page. If your grant agency requires acknowledgment of the grant on page 1, limit the footnote to the required statement, and put the remaining acknowledgments at the back. Please try to limit acknowledgments to no more than three sentences. 
% \subsubsection{Appendices.}
% Any appendices follow the acknowledgments, if included, or after the main body of text if no acknowledgments appear. 
% \subsubsection{\LaTeX{} Overflow.}
% \LaTeX{} users please beware: \LaTeX{} will sometimes put portions of the figure or table or an equation in the margin. If this happens, you need to scale the figure or table down, or reformat the equation. Check your log file! You must fix any overflow into the margin (that means no overfull boxes in \LaTeX{}). If you don't, the overflow text will simply be eliminated. \textbf{Nothing is permitted to intrude into the margins.}
% \subsubsection{Using Color.}
% Your paper will be printed in black and white and grayscale. Consequently, because conversion to grayscale can cause undesirable effects (red changes to black, yellow can disappear, and so forth), we strongly suggest you avoid placing color figures in your document. Of course, any reference to color will be indecipherable to your reader. 
% The following commands are available for your use in citing references:
% \begin{quote}
% \begin{small}
% \textbackslash cite: Cites the given reference(s) with a full citation. This appears as ``(Author Year)'' for one reference, or ``(Author Year; Author Year)'' for multiple references.\\
% \textbackslash shortcite: Cites the given reference(s) with just the year. This appears as ``(Year)'' for one reference, or ``(Year; Year)'' for multiple references.\\
% \textbackslash citeauthor: Cites the given reference(s) with just the author name(s) and no parentheses.\\
% \textbackslash citeyear: Cites the given reference(s) with just the date(s) and no parentheses.
% \end{small}
% \end{quote}
% \textbf{Warning:} The flairs.sty file is incompatible with the hyperref and natbib packages. If you use either, your references will be garbled.
% Formatted bibliographies should look like the following examples.
% \smallskip \noindent \textit{Book with Multiple Authors}\\
% Engelmore, R., and Morgan, A. eds. 1986. \textit{Blackboard Systems.} Reading, Mass.: Addison-Wesley.
% \smallskip \noindent \textit{Journal Article}\\
% Robinson, A. L. 1980a. New Ways to Make Microcircuits Smaller. \textit{Science} 208: 1019--1026.
% \smallskip \noindent \textit{Magazine Article}\\
% Hasling, D. W.; Clancey, W. J.; and Rennels, G. R. 1983. Strategic Explanations in Consultation. \textit{The International Journal of Man-Machine Studies} 20(1): 3--19.
% \smallskip \noindent \textit{Proceedings Paper Published by a Society}\\
% Clancey, W. J. 1983b. Communication, Simulation, and Intelligent Agents: Implications of Personal Intelligent Machines for Medical Education. In Proceedings of the Eighth International Joint Conference on Artificial Intelligence, 556--560. Menlo Park, Calif.: International Joint Conferences on Artificial Intelligence, Inc.
% \smallskip \noindent \textit{Proceedings Paper Published by a Press or Publisher}\\
% Clancey, W. J. 1984. Classification Problem Solving. In \textit{Proceedings of the Fourth National Conference on Artificial Intelligence,} 49--54. Menlo Park, Calif.: AAAI Press. 
% \smallskip \noindent \textit{University Technical Report}\\
% Rice, J. 1986. Poligon: A System for Parallel Problem Solving, Technical Report, KSL-86-19, Dept. of Computer Science, Stanford Univ. 
% \smallskip \noindent \textit{Dissertation or Thesis}\\
% Clancey, W. J. 1979b. Transfer of Rule-Based Expertise through a Tutorial Dialogue. Ph.D. diss., Dept. of Computer Science, Stanford Univ., Stanford, Calif.
% \smallskip \noindent \textit{Forthcoming Publication}\\
% Clancey, W. J. 1986a. The Engineering of Qualitative Models. Forthcoming.
